Geographic Location Encoding with Spherical Harmonics and Sinusoidal Representation Networks

Learning representations of geographical space is vital for any machine learning model that integrates geolocated data, spanning application domains such as remote sensing, ecology, or epidemiology. Recent work embeds coordinates using sine and cosine projections based on Double Fourier Sphere (DFS) features. These embeddings assume a rectangular data domain even on global data, which can lead to artifacts, especially at the poles. At the same time, little attention has been paid to the exact design of the neural network architectures with which these functional embeddings are combined. This work proposes a novel location encoder for globally distributed geographic data that combines spherical harmonic basis functions, natively defined on spherical surfaces, with sinusoidal representation networks (SirenNets) that can be interpreted as learned Double Fourier Sphere embedding. We systematically evaluate positional embeddings and neural network architectures across various benchmarks and synthetic evaluation datasets. In contrast to previous approaches that require the combination of both positional encoding and neural networks to learn meaningful representations, we show that both spherical harmonics and sinusoidal representation networks are competitive on their own but set state-of-the-art performances across tasks when combined. The model code and experiments are available at https://github.com/marccoru/locationencoder.

==> figures/checkerboard/exp_computation/spherecplus.csv <==
,accuracy,testloss,iou,harmonics_calculation,test_duration,train_duration,mean_dist,embedding_dim,min_radius,poly,nn,pe
1,0.1344,2.5668226126412907,0.04422034941456011,analytic,0.2886793529996794,164.50913427600062,13.778414800533824,768,90,2,linear,spherecplus
3,0.1581,2.3121165739338414,0.06310707240878344,analytic,0.29635334300110117,180.24155345300096,13.778414800533824,768,36,5,linear,spherecplus
8,0.2055,2.1874329476617524,0.10118539878254967,analytic,0.30101472200112767,183.47277049200056,13.778414800533824,768,18,10,linear,spherecplus
6,0.3471,1.9499588887411734,0.20670198810208598,analytic,0.3077024079993862,187.94830980900042,13.778414800533824,768,9,20,linear,spherecplus
5,0.4987,1.3444974707599684,0.3370983608595298,analytic,0.318903056999261,190.72117340000113,13.778414800533824,768,4,40,linear,spherecplus


==> figures/checkerboard/exp_computation/sphericalharmonics-analytic.csv <==
,accuracy,testloss,iou,harmonics_calculation,test_duration,train_duration,mean_dist,poly,nn,pe
11,0.0774,2.7652060829672185,0.0183214468412882,analytic,0.062264509999295115,0.062264509999295115,13.778414800533824,2,linear,sphericalharmonic
9,0.36,1.8469837536745988,0.1985528857351798,analytic,0.06611717299892916,0.06611717299892916,13.778414800533824,5,linear,sphericalharmonic
7,0.8203,0.760596503594811,0.6967108242101177,analytic,0.09040125200044713,0.09040125200044713,13.778414800533824,10,linear,sphericalharmonic
6,0.9589,0.2051204959935425,0.9209836842964206,analytic,0.1913728950003133,0.1913728950003133,13.778414800533824,20,linear,sphericalharmonic
8,0.9463,0.19451874760703466,0.8982288121316516,analytic,0.9938532640007907,0.9938532640007907,13.778414800533824,40,linear,sphericalharmonic


==> figures/checkerboard/exp_computation/sphericalharmonics-closed-form.csv <==
,accuracy,testloss,iou,harmonics_calculation,test_duration,train_duration,mean_dist,poly,nn,pe
0,0.0771,2.7649921209573316,0.019426208590338438,closed-form,0.06270945000142092,0.06270945000142092,13.778414800533824,2,linear,sphericalharmonic
1,0.3581,1.8535391484934538,0.19709758570219688,closed-form,0.09052773199982767,0.09052773199982767,13.778414800533824,5,linear,sphericalharmonic
14,0.8212,0.7610411251589067,0.6976775780916268,closed-form,0.24841222200120683,0.24841222200120683,13.778414800533824,10,linear,sphericalharmonic
13,0.9592,0.20560804901434776,0.9216004497899251,closed-form,1.356917606000934,1.356917606000934,13.778414800533824,20,linear,sphericalharmonic
4,0.9458,0.1930070652155987,0.8971785826134905,closed-form,9.845581698999013,9.845581698999013,13.778414800533824,40,linear,sphericalharmonic


==> figures/checkerboard/exp_computation/sphericalharmonics-discretized.csv <==
,accuracy,testloss,iou,harmonics_calculation,test_duration,train_duration,mean_dist,poly,nn,pe
3,0.0801,2.768932665290266,0.02016889499360376,discretized,0.20485494199965615,0.20485494199965615,13.778414800533824,2,linear,sphericalharmonic
12,0.3054,2.2094378347125283,0.1628676109923149,discretized,0.0809670169983292,0.0809670169983292,13.778414800533824,5,linear,sphericalharmonic
5,0.7119,1.4336074058427815,0.5566337912238166,discretized,0.11150388399983058,0.11150388399983058,13.778414800533824,10,linear,sphericalharmonic
10,0.9212,0.7576798502223998,0.8564390453765305,discretized,0.23252513899933547,0.23252513899933547,13.778414800533824,20,linear,sphericalharmonic
2,0.0631,,0.00394375,discretized,0.705219682000461,0.705219682000461,13.778414800533824,40,linear,sphericalharmonic


==> figures/checkerboard/exp_computation/wrap.csv <==
,accuracy,testloss,iou,harmonics_calculation,test_duration,train_duration,mean_dist,embedding_dim,min_radius,poly,nn,pe
9,0.1069,2.7191006105532534,0.037942884574101415,analytic,0.06058833200040681,74.39479167900026,13.778414800533824,4,90,2,linear,wrap
2,0.1069,2.7191006105532534,0.037942884574101415,analytic,0.06029178300013882,74.71247650699843,13.778414800533824,4,36,5,linear,wrap
4,0.1069,2.7191006105532534,0.037942884574101415,analytic,0.1940491519999341,75.26616853399901,13.778414800533824,4,18,10,linear,wrap
0,0.1069,2.7191006105532534,0.037942884574101415,analytic,0.061604554000950884,74.95104528800039,13.778414800533824,4,9,20,linear,wrap
7,0.1069,2.7191006105532534,0.037942884574101415,analytic,0.06410199600031774,75.75575985000069,13.778414800533824,4,4,40,linear,wrap


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/grid-fcnet.json <==
{"iou": 0.8482474226764911, "accuracy": 0.9168, "testloss": 0.26285867516365147, "mean_dist": 13.778414800533824, "test_duration": 0.227734959917143, "train_duration": 87.9323332629865, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 256, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/grid-siren.json <==
{"iou": 0.9106392903306729, "accuracy": 0.953, "testloss": 0.17010961316867124, "mean_dist": 13.778414800533824, "test_duration": 0.059356842073611915, "train_duration": 63.2234950249549, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 64, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/spherecp-fcnet.json <==
{"iou": 0.8691129383434086, "accuracy": 0.9295, "testloss": 0.21318697489366104, "mean_dist": 13.778414800533824, "test_duration": 0.20982119906693697, "train_duration": 139.58567065396346, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 768, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/spherecp-siren.json <==
{"iou": 0.9086165636278052, "accuracy": 0.9517, "testloss": 0.14958201553260775, "mean_dist": 13.778414800533824, "test_duration": 0.0805603580083698, "train_duration": 73.73208815895487, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 192, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/spherica-fcnet.json <==
{"iou": 0.901199314505821, "accuracy": 0.9477, "testloss": 0.17834727950902454, "mean_dist": 13.778414800533824, "test_duration": 0.07995275710709393, "train_duration": 70.05143066798337, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 16, "legendre_polys": 15, "dim_hidden": 64, "optimizer": {"lr": 0.0003118513690642, "wd": 0.0145217811966975}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/0/spherica-siren.json <==
{"iou": 0.9197572210121263, "accuracy": 0.9581, "testloss": 0.14429242118587846, "mean_dist": 13.778414800533824, "test_duration": 0.055658489000052214, "train_duration": 60.427942508948036, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 128, "legendre_polys": 10, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/grid-fcnet.json <==
{"iou": 0.8533912640584397, "accuracy": 0.9202, "testloss": 0.254882454656447, "mean_dist": 13.778414800533824, "test_duration": 0.11476282100193202, "train_duration": 88.52620402805042, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 256, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/grid-siren.json <==
{"iou": 0.9104177603072585, "accuracy": 0.9528, "testloss": 0.1661465966403598, "mean_dist": 13.778414800533824, "test_duration": 0.060476750950329006, "train_duration": 63.26738030894194, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 64, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/spherecp-fcnet.json <==
{"iou": 0.8783722277188405, "accuracy": 0.9349, "testloss": 0.20813456540605488, "mean_dist": 13.778414800533824, "test_duration": 0.34459640400018543, "train_duration": 136.9774254260119, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 768, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/spherecp-siren.json <==
{"iou": 0.9124938257153712, "accuracy": 0.9539, "testloss": 0.14427618078165974, "mean_dist": 13.778414800533824, "test_duration": 0.08116042299661785, "train_duration": 74.56598970899358, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 192, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/spherica-fcnet.json <==
{"iou": 0.8975771460462012, "accuracy": 0.9457, "testloss": 0.19059049704001968, "mean_dist": 13.778414800533824, "test_duration": 0.08040908991824836, "train_duration": 55.49634169903584, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 16, "legendre_polys": 15, "dim_hidden": 64, "optimizer": {"lr": 0.0003118513690642, "wd": 0.0145217811966975}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/1/spherica-siren.json <==
{"iou": 0.9182097612980334, "accuracy": 0.9573, "testloss": 0.14596073860561057, "mean_dist": 13.778414800533824, "test_duration": 0.05630535399541259, "train_duration": 61.217709308024496, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 128, "legendre_polys": 10, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/grid-fcnet.json <==
{"iou": 0.8507048060604228, "accuracy": 0.9183, "testloss": 0.2621823338366454, "mean_dist": 13.778414800533824, "test_duration": 0.11414001102093607, "train_duration": 89.37581684999168, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 256, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/grid-siren.json <==
{"iou": 0.9077230320032988, "accuracy": 0.9513, "testloss": 0.1692412567475285, "mean_dist": 13.778414800533824, "test_duration": 0.059415486990474164, "train_duration": 63.077915471978486, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 64, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/spherecp-fcnet.json <==
{"iou": 0.8814613972197891, "accuracy": 0.9366, "testloss": 0.2027324216931219, "mean_dist": 13.778414800533824, "test_duration": 0.21239364799112082, "train_duration": 137.82827183208428, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 768, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/spherecp-siren.json <==
{"iou": 0.9060583207474643, "accuracy": 0.9504, "testloss": 0.15180877428939274, "mean_dist": 13.778414800533824, "test_duration": 0.23432324395980686, "train_duration": 75.07089794194326, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 192, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/spherica-fcnet.json <==
{"iou": 0.8995750272117433, "accuracy": 0.9469, "testloss": 0.18875206888705628, "mean_dist": 13.778414800533824, "test_duration": 0.24575406801886857, "train_duration": 71.05232154997066, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 16, "legendre_polys": 15, "dim_hidden": 64, "optimizer": {"lr": 0.0003118513690642, "wd": 0.0145217811966975}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/2/spherica-siren.json <==
{"iou": 0.9209744958221059, "accuracy": 0.9588, "testloss": 0.14372618716035168, "mean_dist": 13.778414800533824, "test_duration": 0.05686953803524375, "train_duration": 61.58946627099067, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 128, "legendre_polys": 10, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/grid-fcnet.json <==
{"iou": 0.8466551745908235, "accuracy": 0.916, "testloss": 0.26865009817519264, "mean_dist": 13.778414800533824, "test_duration": 0.11533464805688709, "train_duration": 89.91557873401325, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 256, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/grid-siren.json <==
{"iou": 0.9071332484342238, "accuracy": 0.9507, "testloss": 0.1680308747663198, "mean_dist": 13.778414800533824, "test_duration": 0.19455332192592323, "train_duration": 63.47605077899061, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 64, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/spherecp-fcnet.json <==
{"iou": 0.8744211660691235, "accuracy": 0.9327, "testloss": 0.2053172179535515, "mean_dist": 13.778414800533824, "test_duration": 0.21265942498575896, "train_duration": 136.78506850404665, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 768, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/spherecp-siren.json <==
{"iou": 0.9065551625548939, "accuracy": 0.9506, "testloss": 0.15060319093338184, "mean_dist": 13.778414800533824, "test_duration": 0.24014361097943038, "train_duration": 73.36776849301532, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 192, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/spherica-fcnet.json <==
{"iou": 0.9032681208278571, "accuracy": 0.949, "testloss": 0.17613058684129604, "mean_dist": 13.778414800533824, "test_duration": 0.07999259803909808, "train_duration": 71.64362793997861, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 16, "legendre_polys": 15, "dim_hidden": 64, "optimizer": {"lr": 0.0003118513690642, "wd": 0.0145217811966975}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/3/spherica-siren.json <==
{"iou": 0.917268843292364, "accuracy": 0.9569, "testloss": 0.14324188227813833, "mean_dist": 13.778414800533824, "test_duration": 0.05712184903677553, "train_duration": 62.404989661998115, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 128, "legendre_polys": 10, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/grid-fcnet.json <==
{"iou": 0.8332070417258463, "accuracy": 0.9081, "testloss": 0.2779715027692374, "mean_dist": 13.778414800533824, "test_duration": 0.11630881403107196, "train_duration": 91.1598965129815, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 256, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/grid-siren.json <==
{"iou": 0.9059037653774283, "accuracy": 0.9502, "testloss": 0.16995109494408311, "mean_dist": 13.778414800533824, "test_duration": 0.05927870993036777, "train_duration": 62.678470046957955, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 64, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/spherecp-fcnet.json <==
{"iou": 0.8758341346483115, "accuracy": 0.9333, "testloss": 0.20984369686338886, "mean_dist": 13.778414800533824, "test_duration": 0.36002137197647244, "train_duration": 138.7758845629869, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 768, "min_radius": 10, "max_radius": 360, "frequency_num": 64, "dim_hidden": 96, "optimizer": {"lr": 0.0001646258900952, "wd": 0.0032370519724719}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/spherecp-siren.json <==
{"iou": 0.9086251957273934, "accuracy": 0.9517, "testloss": 0.14887422146298196, "mean_dist": 13.778414800533824, "test_duration": 0.0826783940428868, "train_duration": 74.93383712391369, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 192, "min_radius": 10, "max_radius": 360, "frequency_num": 16, "dim_hidden": 96, "num_layers": 2, "optimizer": {"lr": 0.0001200008856403, "wd": 0.0002689034415994}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/spherica-fcnet.json <==
{"iou": 0.9006972651852627, "accuracy": 0.9476, "testloss": 0.18028679337747758, "mean_dist": 13.778414800533824, "test_duration": 0.07978097710292786, "train_duration": 71.86102144001052, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 16, "legendre_polys": 15, "dim_hidden": 64, "optimizer": {"lr": 0.0003118513690642, "wd": 0.0145217811966975}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/4/spherica-siren.json <==
{"iou": 0.919963244692273, "accuracy": 0.9583, "testloss": 0.1449561868680689, "mean_dist": 13.778414800533824, "test_duration": 0.05706388794351369, "train_duration": 61.918254177086055, "test_samples": 10000, "train_samples": 10000, "embedding_dim": 128, "legendre_polys": 10, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000, "harmonics_calculation": "analytic"}

==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.8419118477381327
-60.0,0.8501331848954514
-40.0,0.9148154491235987
-20.0,0.9330024310213214
0.0,0.9322916682469625
20.0,0.9321808568993047
40.0,0.9183589656428902
60.0,0.8495349050294442
80.0,0.8738375834381982


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.8649006622516555
-60.0,0.8608294930875576
-40.0,0.9189473684210526
-20.0,0.9367647058823529
0.0,0.9415083477259643
20.0,0.9371323529411765
40.0,0.9218045112781954
60.0,0.8557603686635945
80.0,0.8830564784053155


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.022988814513522894
-60.0,0.010696308192106183
-40.0,0.004131919297453908
-20.0,0.003762274861031526
0.0,0.009216679479001767
20.0,0.004951496041871777
40.0,0.0034455456353051695
60.0,0.006225463634150336
80.0,0.009218894967117388


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.8878894767651784
-60.0,0.8715258012796638
-40.0,0.9230792877185066
-20.0,0.9405269807433845
0.0,0.950725027204966
20.0,0.9420838489830482
40.0,0.9252500569135006
60.0,0.8619858322977448
80.0,0.8922753733724329


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-siren_lower.csv <==
bin_center,accuracy
-80.0,0.8863500411216986
-60.0,0.9446044828394549
-40.0,0.9537973006493268
-20.0,0.9506389472460834
0.0,0.9534666510508081
20.0,0.9477483751867191
40.0,0.9527570299416387
60.0,0.9487994823002736
80.0,0.9072758136890292


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9019867549668874
-60.0,0.9511520737327188
-40.0,0.9560902255639098
-20.0,0.9539215686274509
0.0,0.9550949913644213
20.0,0.9526960784313726
40.0,0.9550375939849625
60.0,0.956221198156682
80.0,0.9156146179401994


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-siren_std.csv <==
bin_center,accuracy
-80.0,0.01563671384518887
-60.0,0.006547590893263951
-40.0,0.0022929249145829983
-20.0,0.0032826213813674653
0.0,0.0016283403136132645
20.0,0.004947703244653569
40.0,0.002280564043323759
60.0,0.007421715856408499
80.0,0.008338804251170197


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/grid-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9176234688120762
-60.0,0.9576996646259828
-40.0,0.9583831504784928
-20.0,0.9572041900088184
0.0,0.9567233316780346
20.0,0.9576437816760262
40.0,0.9573181580282862
60.0,0.9636429140130905
80.0,0.9239534221913696


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.8868287789271535
-60.0,0.9171595021538854
-40.0,0.9306944736487189
-20.0,0.9342971768661404
0.0,0.9384329708255091
20.0,0.9269869864617699
40.0,0.929905316379562
60.0,0.9183912477223142
80.0,0.9031575540174402


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.8986754966887418
-60.0,0.9223502304147466
-40.0,0.9360902255639096
-20.0,0.9372549019607843
0.0,0.9456534254461715
20.0,0.9302696078431373
40.0,0.9377443609022557
60.0,0.9269585253456221
80.0,0.9129568106312294


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.011846717761588263
-60.0,0.005190728260861187
-40.0,0.0053957519151906965
-20.0,0.002957725094643913
0.0,0.007220454620662339
20.0,0.003282621381367367
40.0,0.007839044522693737
60.0,0.008567277623307928
80.0,0.00979925661378914


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.9105222144503301
-60.0,0.9275409586756078
-40.0,0.9414859774791003
-20.0,0.9402126270554282
0.0,0.9528738800668338
20.0,0.9335522292245046
40.0,0.9455834054249493
60.0,0.93552580296893
80.0,0.9227560672450185


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-siren_lower.csv <==
bin_center,accuracy
-80.0,0.902153941202661
-60.0,0.9449200906599352
-40.0,0.9530329730815486
-20.0,0.9518331316152996
0.0,0.9474914859530337
20.0,0.9482317366052827
40.0,0.9537016002690091
60.0,0.9486917812143632
80.0,0.9071706286162795


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9105960264900663
-60.0,0.9486175115207374
-40.0,0.9562406015037593
-20.0,0.9569852941176471
0.0,0.9530224525043177
20.0,0.9523284313725491
40.0,0.957593984962406
60.0,0.9527649769585252
80.0,0.9116279069767442


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-siren_std.csv <==
bin_center,accuracy
-80.0,0.008442085287405268
-60.0,0.003697420860802159
-40.0,0.003207628422210732
-20.0,0.0051521625023475525
0.0,0.005530966551284043
20.0,0.004096694767266371
40.0,0.003892384693396909
60.0,0.004073195744162144
80.0,0.004457278360464741


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherecp-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9190381117774716
-60.0,0.9523149323815395
-40.0,0.9594482299259701
-20.0,0.9621374566199946
0.0,0.9585534190556018
20.0,0.9564251261398155
40.0,0.9614863696558029
60.0,0.9568381727026873
80.0,0.916085185337209


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.9397765984196601
-60.0,0.9439133183209456
-40.0,0.9429584271051895
-20.0,0.9473864632658715
0.0,0.9421086712179667
20.0,0.9449225886366232
40.0,0.9435834151108751
60.0,0.951473133244747
80.0,0.9259321355780734


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.9476821192052981
-60.0,0.9456221198156681
-40.0,0.9478195488721803
-20.0,0.9513480392156863
0.0,0.9451928612550373
20.0,0.9469362745098039
40.0,0.9464661654135338
60.0,0.9539170506912443
80.0,0.9289036544850499


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.007905520785637955
-60.0,0.001708801494722494
-40.0,0.004861121766990846
-20.0,0.003961575949814868
0.0,0.003084190037070557
20.0,0.0020136858731807502
40.0,0.0028827503026587634
60.0,0.0024439174464972574
80.0,0.002971518906976464


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.9555876399909361
-60.0,0.9473309213103907
-40.0,0.9526806706391712
-20.0,0.9553096151655012
0.0,0.9482770512921079
20.0,0.9489499603829846
40.0,0.9493489157161925
60.0,0.9563609681377416
80.0,0.9318751733920263


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-siren_lower.csv <==
bin_center,accuracy
-80.0,0.95185372375795
-60.0,0.9605450270670943
-40.0,0.9518262515437901
-20.0,0.9553487569280719
0.0,0.9568132631409543
20.0,0.95492250037081
40.0,0.9568296314192041
60.0,0.9559442737912397
80.0,0.9461242850084436


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9556291390728477
-60.0,0.9647465437788018
-40.0,0.9542857142857143
-20.0,0.9564950980392158
0.0,0.9598157743235463
20.0,0.9567401960784314
40.0,0.9581954887218045
60.0,0.9596774193548387
80.0,0.9521594684385383


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-siren_std.csv <==
bin_center,accuracy
-80.0,0.0037754153148978173
-60.0,0.004201516711707468
-40.0,0.0024594627419242078
-20.0,0.0011463411111439805
0.0,0.0030025111825919284
20.0,0.0018176957076214695
40.0,0.001365857302600393
60.0,0.003733145563599003
80.0,0.006035183430094674


==> figures/checkerboard/exp_longitudinal/exp_longitudinal/spherica-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9594045543877455
-60.0,0.9689480604905092
-40.0,0.9567451770276385
-20.0,0.9576414391503598
0.0,0.9628182855061382
20.0,0.9585578917860529
40.0,0.9595613460244049
60.0,0.9634105649184378
80.0,0.958194651868633


==> figures/checkerboard/exp_longitudinal/grid-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.8419118477381327
-60.0,0.8501331848954514
-40.0,0.9148154491235987
-20.0,0.9330024310213214
0.0,0.9322916682469625
20.0,0.9321808568993047
40.0,0.9183589656428902
60.0,0.8495349050294442
80.0,0.8738375834381982


==> figures/checkerboard/exp_longitudinal/grid-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.8649006622516555
-60.0,0.8608294930875576
-40.0,0.9189473684210526
-20.0,0.9367647058823529
0.0,0.9415083477259643
20.0,0.9371323529411765
40.0,0.9218045112781954
60.0,0.8557603686635945
80.0,0.8830564784053155


==> figures/checkerboard/exp_longitudinal/grid-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.022988814513522894
-60.0,0.010696308192106183
-40.0,0.004131919297453908
-20.0,0.003762274861031526
0.0,0.009216679479001767
20.0,0.004951496041871777
40.0,0.0034455456353051695
60.0,0.006225463634150336
80.0,0.009218894967117388


==> figures/checkerboard/exp_longitudinal/grid-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.8878894767651784
-60.0,0.8715258012796638
-40.0,0.9230792877185066
-20.0,0.9405269807433845
0.0,0.950725027204966
20.0,0.9420838489830482
40.0,0.9252500569135006
60.0,0.8619858322977448
80.0,0.8922753733724329


==> figures/checkerboard/exp_longitudinal/grid-siren_lower.csv <==
bin_center,accuracy
-80.0,0.8863500411216986
-60.0,0.9446044828394549
-40.0,0.9537973006493268
-20.0,0.9506389472460834
0.0,0.9534666510508081
20.0,0.9477483751867191
40.0,0.9527570299416387
60.0,0.9487994823002736
80.0,0.9072758136890292


==> figures/checkerboard/exp_longitudinal/grid-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9019867549668874
-60.0,0.9511520737327188
-40.0,0.9560902255639098
-20.0,0.9539215686274509
0.0,0.9550949913644213
20.0,0.9526960784313726
40.0,0.9550375939849625
60.0,0.956221198156682
80.0,0.9156146179401994


==> figures/checkerboard/exp_longitudinal/grid-siren_std.csv <==
bin_center,accuracy
-80.0,0.01563671384518887
-60.0,0.006547590893263951
-40.0,0.0022929249145829983
-20.0,0.0032826213813674653
0.0,0.0016283403136132645
20.0,0.004947703244653569
40.0,0.002280564043323759
60.0,0.007421715856408499
80.0,0.008338804251170197


==> figures/checkerboard/exp_longitudinal/grid-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9176234688120762
-60.0,0.9576996646259828
-40.0,0.9583831504784928
-20.0,0.9572041900088184
0.0,0.9567233316780346
20.0,0.9576437816760262
40.0,0.9573181580282862
60.0,0.9636429140130905
80.0,0.9239534221913696


==> figures/checkerboard/exp_longitudinal/spherecp-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.8868287789271535
-60.0,0.9171595021538854
-40.0,0.9306944736487189
-20.0,0.9342971768661404
0.0,0.9384329708255091
20.0,0.9269869864617699
40.0,0.929905316379562
60.0,0.9183912477223142
80.0,0.9031575540174402


==> figures/checkerboard/exp_longitudinal/spherecp-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.8986754966887418
-60.0,0.9223502304147466
-40.0,0.9360902255639096
-20.0,0.9372549019607843
0.0,0.9456534254461715
20.0,0.9302696078431373
40.0,0.9377443609022557
60.0,0.9269585253456221
80.0,0.9129568106312294


==> figures/checkerboard/exp_longitudinal/spherecp-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.011846717761588263
-60.0,0.005190728260861187
-40.0,0.0053957519151906965
-20.0,0.002957725094643913
0.0,0.007220454620662339
20.0,0.003282621381367367
40.0,0.007839044522693737
60.0,0.008567277623307928
80.0,0.00979925661378914


==> figures/checkerboard/exp_longitudinal/spherecp-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.9105222144503301
-60.0,0.9275409586756078
-40.0,0.9414859774791003
-20.0,0.9402126270554282
0.0,0.9528738800668338
20.0,0.9335522292245046
40.0,0.9455834054249493
60.0,0.93552580296893
80.0,0.9227560672450185


==> figures/checkerboard/exp_longitudinal/spherecp-siren_lower.csv <==
bin_center,accuracy
-80.0,0.902153941202661
-60.0,0.9449200906599352
-40.0,0.9530329730815486
-20.0,0.9518331316152996
0.0,0.9474914859530337
20.0,0.9482317366052827
40.0,0.9537016002690091
60.0,0.9486917812143632
80.0,0.9071706286162795


==> figures/checkerboard/exp_longitudinal/spherecp-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9105960264900663
-60.0,0.9486175115207374
-40.0,0.9562406015037593
-20.0,0.9569852941176471
0.0,0.9530224525043177
20.0,0.9523284313725491
40.0,0.957593984962406
60.0,0.9527649769585252
80.0,0.9116279069767442


==> figures/checkerboard/exp_longitudinal/spherecp-siren_std.csv <==
bin_center,accuracy
-80.0,0.008442085287405268
-60.0,0.003697420860802159
-40.0,0.003207628422210732
-20.0,0.0051521625023475525
0.0,0.005530966551284043
20.0,0.004096694767266371
40.0,0.003892384693396909
60.0,0.004073195744162144
80.0,0.004457278360464741


==> figures/checkerboard/exp_longitudinal/spherecp-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9190381117774716
-60.0,0.9523149323815395
-40.0,0.9594482299259701
-20.0,0.9621374566199946
0.0,0.9585534190556018
20.0,0.9564251261398155
40.0,0.9614863696558029
60.0,0.9568381727026873
80.0,0.916085185337209


==> figures/checkerboard/exp_longitudinal/spherica-fcnet_lower.csv <==
bin_center,accuracy
-80.0,0.9397765984196601
-60.0,0.9439133183209456
-40.0,0.9429584271051895
-20.0,0.9473864632658715
0.0,0.9421086712179667
20.0,0.9449225886366232
40.0,0.9435834151108751
60.0,0.951473133244747
80.0,0.9259321355780734


==> figures/checkerboard/exp_longitudinal/spherica-fcnet_mean.csv <==
bin_center,accuracy
-80.0,0.9476821192052981
-60.0,0.9456221198156681
-40.0,0.9478195488721803
-20.0,0.9513480392156863
0.0,0.9451928612550373
20.0,0.9469362745098039
40.0,0.9464661654135338
60.0,0.9539170506912443
80.0,0.9289036544850499


==> figures/checkerboard/exp_longitudinal/spherica-fcnet_std.csv <==
bin_center,accuracy
-80.0,0.007905520785637955
-60.0,0.001708801494722494
-40.0,0.004861121766990846
-20.0,0.003961575949814868
0.0,0.003084190037070557
20.0,0.0020136858731807502
40.0,0.0028827503026587634
60.0,0.0024439174464972574
80.0,0.002971518906976464


==> figures/checkerboard/exp_longitudinal/spherica-fcnet_upper.csv <==
bin_center,accuracy
-80.0,0.9555876399909361
-60.0,0.9473309213103907
-40.0,0.9526806706391712
-20.0,0.9553096151655012
0.0,0.9482770512921079
20.0,0.9489499603829846
40.0,0.9493489157161925
60.0,0.9563609681377416
80.0,0.9318751733920263


==> figures/checkerboard/exp_longitudinal/spherica-siren_lower.csv <==
bin_center,accuracy
-80.0,0.95185372375795
-60.0,0.9605450270670943
-40.0,0.9518262515437901
-20.0,0.9553487569280719
0.0,0.9568132631409543
20.0,0.95492250037081
40.0,0.9568296314192041
60.0,0.9559442737912397
80.0,0.9461242850084436


==> figures/checkerboard/exp_longitudinal/spherica-siren_mean.csv <==
bin_center,accuracy
-80.0,0.9556291390728477
-60.0,0.9647465437788018
-40.0,0.9542857142857143
-20.0,0.9564950980392158
0.0,0.9598157743235463
20.0,0.9567401960784314
40.0,0.9581954887218045
60.0,0.9596774193548387
80.0,0.9521594684385383


==> figures/checkerboard/exp_longitudinal/spherica-siren_std.csv <==
bin_center,accuracy
-80.0,0.0037754153148978173
-60.0,0.004201516711707468
-40.0,0.0024594627419242078
-20.0,0.0011463411111439805
0.0,0.0030025111825919284
20.0,0.0018176957076214695
40.0,0.001365857302600393
60.0,0.003733145563599003
80.0,0.006035183430094674


==> figures/checkerboard/exp_longitudinal/spherica-siren_upper.csv <==
bin_center,accuracy
-80.0,0.9594045543877455
-60.0,0.9689480604905092
-40.0,0.9567451770276385
-20.0,0.9576414391503598
0.0,0.9628182855061382
20.0,0.9585578917860529
40.0,0.9595613460244049
60.0,0.9634105649184378
80.0,0.958194651868633


==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-10.csv <==
,accuracy,testloss,iou,mean_dist,poly,scale,nn,pe
15,0.1674,2.4495084340217,0.09077018792365042,3.4507843794543267,10,16.0,linear,sphericalharmonics
32,0.2095,2.3525346926023065,0.11779767074337902,4.896082864654573,10,8.0,linear,sphericalharmonics
20,0.23,2.270531654301543,0.12836087750891179,6.109543153716679,10,5.0,linear,sphericalharmonics
1,0.2403,2.2232471019299496,0.1388125013433061,6.837763905964898,10,4.0,linear,sphericalharmonics
7,0.3205,2.0132901080648744,0.18934622974316218,7.9753850138410955,10,3.0,linear,sphericalharmonics
3,0.6138,1.3738378825295612,0.45868661086576723,9.636814365072397,10,2.0,linear,sphericalharmonics
2,0.8203,0.760596503594811,0.6967108242101177,13.778414800533824,10,1.0,linear,sphericalharmonics
18,0.9504,0.28850337387001956,0.9048071235465351,19.21000315901072,10,0.5,linear,sphericalharmonics
12,0.9732,0.19101930196603506,0.932438641460402,26.794074046686767,10,0.25,linear,sphericalharmonics


==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-20.csv <==
,accuracy,testloss,iou,mean_dist,poly,scale,nn,pe
26,0.428,1.6034357108448856,0.27590904730877985,3.4507843794543267,20,16.0,linear,sphericalharmonics
17,0.4736,1.4867939252254625,0.3139885038679503,4.896082864654573,20,8.0,linear,sphericalharmonics
5,0.7137,1.0116524363128594,0.5555771614312449,6.109543153716679,20,5.0,linear,sphericalharmonics
31,0.8605,0.5428335987120879,0.7557306739531601,6.837763905964898,20,4.0,linear,sphericalharmonics
34,0.894,0.43287293655032244,0.8088038589420203,7.9753850138410955,20,3.0,linear,sphericalharmonics
27,0.9301,0.28420987510944457,0.8695588356986759,9.636814365072397,20,2.0,linear,sphericalharmonics
29,0.9589,0.2051204959935425,0.9209836842964206,13.778414800533824,20,1.0,linear,sphericalharmonics
6,0.9668,0.17177045837697902,0.93561910858673,19.21000315901072,20,0.5,linear,sphericalharmonics
35,0.9786,0.12182267010748546,0.9454490541198235,26.794074046686767,20,0.25,linear,sphericalharmonics


==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale0.25-10poly/spherica-linear.json <==
{"iou": 0.932438641460402, "accuracy": 0.9732, "testloss": 0.19101930196603506, "mean_dist": 26.794074046686767, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale0.25-20poly/spherica-linear.json <==
{"iou": 0.9454490541198235, "accuracy": 0.9786, "testloss": 0.12182267010748546, "mean_dist": 26.794074046686767, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale0.5-10poly/spherica-linear.json <==
{"iou": 0.9048071235465351, "accuracy": 0.9504, "testloss": 0.28850337387001956, "mean_dist": 19.21000315901072, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale0.5-20poly/spherica-linear.json <==
{"iou": 0.93561910858673, "accuracy": 0.9668, "testloss": 0.17177045837697902, "mean_dist": 19.21000315901072, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale1-10poly/spherica-linear.json <==
{"iou": 0.6967108242101177, "accuracy": 0.8203, "testloss": 0.760596503594811, "mean_dist": 13.778414800533824, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale1-20poly/spherica-linear.json <==
{"iou": 0.9209836842964206, "accuracy": 0.9589, "testloss": 0.2051204959935425, "mean_dist": 13.778414800533824, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale16-10poly/spherica-linear.json <==
{"iou": 0.09077018792365042, "accuracy": 0.1674, "testloss": 2.4495084340217, "mean_dist": 3.4507843794543267, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale16-20poly/spherica-linear.json <==
{"iou": 0.27590904730877985, "accuracy": 0.428, "testloss": 1.6034357108448856, "mean_dist": 3.4507843794543267, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale2-10poly/spherica-linear.json <==
{"iou": 0.45868661086576723, "accuracy": 0.6138, "testloss": 1.3738378825295612, "mean_dist": 9.636814365072397, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale2-20poly/spherica-linear.json <==
{"iou": 0.8695588356986759, "accuracy": 0.9301, "testloss": 0.28420987510944457, "mean_dist": 9.636814365072397, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale3-10poly/spherica-linear.json <==
{"iou": 0.18934622974316218, "accuracy": 0.3205, "testloss": 2.0132901080648744, "mean_dist": 7.9753850138410955, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale3-20poly/spherica-linear.json <==
{"iou": 0.8088038589420203, "accuracy": 0.894, "testloss": 0.43287293655032244, "mean_dist": 7.9753850138410955, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale4-10poly/spherica-linear.json <==
{"iou": 0.1388125013433061, "accuracy": 0.2403, "testloss": 2.2232471019299496, "mean_dist": 6.837763905964898, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale4-20poly/spherica-linear.json <==
{"iou": 0.7557306739531601, "accuracy": 0.8605, "testloss": 0.5428335987120879, "mean_dist": 6.837763905964898, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale5-10poly/spherica-linear.json <==
{"iou": 0.12836087750891179, "accuracy": 0.23, "testloss": 2.270531654301543, "mean_dist": 6.109543153716679, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale5-20poly/spherica-linear.json <==
{"iou": 0.5555771614312449, "accuracy": 0.7137, "testloss": 1.0116524363128594, "mean_dist": 6.109543153716679, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale8-10poly/spherica-linear.json <==
{"iou": 0.11779767074337902, "accuracy": 0.2095, "testloss": 2.3525346926023065, "mean_dist": 4.896082864654573, "legendre_polys": 10, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-linear-scale8-20poly/spherica-linear.json <==
{"iou": 0.3139885038679503, "accuracy": 0.4736, "testloss": 1.4867939252254625, "mean_dist": 4.896082864654573, "legendre_polys": 20, "embedding_dim": 64, "optimizer": {"lr": 0.0010349759437545, "wd": 0.0004079629041632}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-10.csv <==
,accuracy,testloss,iou,mean_dist,poly,scale,nn,pe
33,0.5819,0.9642254900265518,0.4126449769282843,3.4507843794543267,10,16.0,siren,sphericalharmonics
24,0.7914,0.6089365959573663,0.6558774608830104,4.896082864654573,10,8.0,siren,sphericalharmonics
10,0.8804,0.3487047994457931,0.7867808670591565,6.109543153716679,10,5.0,siren,sphericalharmonics
4,0.8918,0.32119213906361266,0.8050720688874853,6.837763905964898,10,4.0,siren,sphericalharmonics
0,0.9082,0.26929163567329945,0.8321529402574191,7.9753850138410955,10,3.0,siren,sphericalharmonics
9,0.9263,0.20787034347581657,0.8629994637183408,9.636814365072397,10,2.0,siren,sphericalharmonics
21,0.9581,0.14429242118587846,0.9197572210121263,13.778414800533824,10,1.0,siren,sphericalharmonics
25,0.9747,0.09447584228823766,0.9504517005544856,19.21000315901072,10,0.5,siren,sphericalharmonics
8,0.9853,0.06432054741126642,0.9660550002172664,26.794074046686767,10,0.25,siren,sphericalharmonics


==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-20.csv <==
,accuracy,testloss,iou,mean_dist,poly,scale,nn,pe
13,0.67,0.9524064851919393,0.5041612004149143,3.4507843794543267,20,16.0,siren,sphericalharmonics
22,0.8207,0.4901625119434313,0.696359924377555,4.896082864654573,20,8.0,siren,sphericalharmonics
30,0.8667,0.35594064451152907,0.7651537901177733,6.109543153716679,20,5.0,siren,sphericalharmonics
16,0.8896,0.29303920755756874,0.8016499021976214,6.837763905964898,20,4.0,siren,sphericalharmonics
11,0.8979,0.26430582927598645,0.8151799707166629,7.9753850138410955,20,3.0,siren,sphericalharmonics
14,0.9265,0.1942962225718436,0.8632404259961826,9.636814365072397,20,2.0,siren,sphericalharmonics
28,0.9608,0.10856031510926419,0.9245197571484399,13.778414800533824,20,1.0,siren,sphericalharmonics
19,0.971,0.0854776962456031,0.9434229085234492,19.21000315901072,20,0.5,siren,sphericalharmonics
23,0.9792,0.062210584426728555,0.9529204914143365,26.794074046686767,20,0.25,siren,sphericalharmonics


==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale0.25-10poly/spherica-siren.json <==
{"iou": 0.9660550002172664, "accuracy": 0.9853, "testloss": 0.06432054741126642, "mean_dist": 26.794074046686767, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale0.25-20poly/spherica-siren.json <==
{"iou": 0.9529204914143365, "accuracy": 0.9792, "testloss": 0.062210584426728555, "mean_dist": 26.794074046686767, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale0.5-10poly/spherica-siren.json <==
{"iou": 0.9504517005544856, "accuracy": 0.9747, "testloss": 0.09447584228823766, "mean_dist": 19.21000315901072, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale0.5-20poly/spherica-siren.json <==
{"iou": 0.9434229085234492, "accuracy": 0.971, "testloss": 0.0854776962456031, "mean_dist": 19.21000315901072, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale1-10poly/spherica-siren.json <==
{"iou": 0.9197572210121263, "accuracy": 0.9581, "testloss": 0.14429242118587846, "mean_dist": 13.778414800533824, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale1-20poly/spherica-siren.json <==
{"iou": 0.9245197571484399, "accuracy": 0.9608, "testloss": 0.10856031510926419, "mean_dist": 13.778414800533824, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale16-10poly/spherica-siren.json <==
{"iou": 0.4126449769282843, "accuracy": 0.5819, "testloss": 0.9642254900265518, "mean_dist": 3.4507843794543267, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale16-20poly/spherica-siren.json <==
{"iou": 0.5041612004149143, "accuracy": 0.67, "testloss": 0.9524064851919393, "mean_dist": 3.4507843794543267, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale2-10poly/spherica-siren.json <==
{"iou": 0.8629994637183408, "accuracy": 0.9263, "testloss": 0.20787034347581657, "mean_dist": 9.636814365072397, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale2-20poly/spherica-siren.json <==
{"iou": 0.8632404259961826, "accuracy": 0.9265, "testloss": 0.1942962225718436, "mean_dist": 9.636814365072397, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale3-10poly/spherica-siren.json <==
{"iou": 0.8321529402574191, "accuracy": 0.9082, "testloss": 0.26929163567329945, "mean_dist": 7.9753850138410955, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale3-20poly/spherica-siren.json <==
{"iou": 0.8151799707166629, "accuracy": 0.8979, "testloss": 0.26430582927598645, "mean_dist": 7.9753850138410955, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale4-10poly/spherica-siren.json <==
{"iou": 0.8050720688874853, "accuracy": 0.8918, "testloss": 0.32119213906361266, "mean_dist": 6.837763905964898, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale4-20poly/spherica-siren.json <==
{"iou": 0.8016499021976214, "accuracy": 0.8896, "testloss": 0.29303920755756874, "mean_dist": 6.837763905964898, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale5-10poly/spherica-siren.json <==
{"iou": 0.7867808670591565, "accuracy": 0.8804, "testloss": 0.3487047994457931, "mean_dist": 6.109543153716679, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale5-20poly/spherica-siren.json <==
{"iou": 0.7651537901177733, "accuracy": 0.8667, "testloss": 0.35594064451152907, "mean_dist": 6.109543153716679, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale8-10poly/spherica-siren.json <==
{"iou": 0.6558774608830104, "accuracy": 0.7914, "testloss": 0.6089365959573663, "mean_dist": 4.896082864654573, "legendre_polys": 10, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/checkerboard/exp_resolution/sphericalharmonics-siren-scale8-20poly/spherica-siren.json <==
{"iou": 0.696359924377555, "accuracy": 0.8207, "testloss": 0.4901625119434313, "mean_dist": 4.896082864654573, "legendre_polys": 20, "embedding_dim": 128, "dim_hidden": 64, "num_layers": 2, "optimizer": {"lr": 0.0001421671897373, "wd": 0.0036709986823345}, "num_classes": 16, "num_support": 200, "num_samples": 10000, "max_epochs": 500, "patience": 30, "batch_size": 2000}

==> figures/dfsillustration.tikz <==

    \colorlet{dfscolor}{gray!50}
    \colorlet{gridcolor}{blue}
    \colorlet{spheremcolor}{orange}
    \colorlet{sphereccolor}{white}
    \colorlet{wrapcolor}{green}


    \newcommand{\legend}{
    \begin{tikzpicture}[xscale=1.4, yscale=-.4]
    
        \node[star, fill=gridcolor, inner sep=0.4em](gridlegend) at (0,0){};
        \node[rounded corners=0.2, right=0em of gridlegend]{\method{Grid}};

        \node[circle, fill=spheremcolor, inner sep=0.4em](spheremlegend) at (0,1){};
        \node[right=0em of spheremlegend, rounded corners=0.2]{\method{SphereM}};

        \node[circle, fill=sphereccolor, draw=black, inner sep=0.4em](sphereclegend) at (0,2){};
        \node[right=0em of sphereclegend, rounded corners=0.2]{\method{SphereC}};

        \node[circle, fill=dfscolor, inner sep=0.4em](dfslegend) at (0,4){};
        \node[right=0em of dfslegend, rounded corners=0.2]{DFS};

        \node[fill=wrapcolor, inner sep=0.4em](wraplegend) at (0,3){};
        \node[right=0em of wraplegend, rounded corners=0.2]{\method{Wrap}};
        

    \end{tikzpicture}
    }
 
    \begin{tikzpicture}[scale=0.45, font=\scriptsize]
        \draw[-stealth] (-.5,-.5) -- (4.5,-.5);
        \draw[-stealth] (-.5,-.5) -- (-.5,4.5);    

        \node[] at (7,2){\legend};

        % x ticks
        \draw[] (0,-.5) -- node[at end, below, name=x0]{$0$}      (0,-.7);
        \draw[] (1,-.5) -- node[at end, below, name=lon0]{$\lon_0$} (1,-.7);
        \draw[] (2,-.5) -- node[at end, below, name=lon1]{$\lon_1$} (2,-.7);
        \draw[] (3,-.5) -- node[at end, below, name=lon2]{$\dots$} (3,-.7);
        \draw[] (4,-.5) -- node[at end, below, name=lon3]{$\lon$} (4,-.7);

        % y ticks
        \draw (-.5,0) -- node[at end, left, name=y0]{$0$} (-.7,0);
        \draw (-.5,1) -- node[at end, left, name=lat0]{$\lat_0$} (-.7,1);
        \draw (-.5,2) -- node[at end, left, name=lat1]{$\lat_1$} (-.7,2);
        \draw (-.5,3) -- node[at end, left, name=lat2]{$\vdots$} (-.7,3);
        \draw (-.5,4) -- node[at end, left, name=lat3]{$\lat$} (-.7,4);

        % Wrap
        \node[rounded corners=0.1, draw=none, fill=wrapcolor, inner sep=0.6em] at (y0 -| lon3){};
        \node[rounded corners=0.1, draw=none, fill=wrapcolor, inner sep=0.6em] at (lat3 -| x0){};

        % Full DFS
        \foreach \n in {0,1,2,3,4}{
            \foreach \m in {0,1,2,3,4}{
                \node[circle, draw=none, fill=dfscolor, inner sep=0.4em] at (\n,\m){};
            }
        }

        % Grid
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (y0 -| lon0){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (y0 -| lon1){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (y0 -| lon2){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (y0 -| lon3){};

        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (lat0 -| x0){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (lat1 -| x0){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (lat2 -| x0){};
        \node[star, draw=none, fill=gridcolor, inner sep=0.2em] at (lat3 -| x0){};


        % SphereM

        % top row
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| lon0){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| lon1){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| lon2){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| lon3){};

        % left col
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat0 -| x0){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat1 -| x0){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat2 -| x0){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| x0){};

        % right col
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat0 -| lon3){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat1 -| lon3){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat2 -| lon3){};
        \node[circle, draw=none, fill=spheremcolor, inner sep=0.2em] at (lat3 -| lon3){};

        % SphereC
        % left col
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat0 -| x0){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat1 -| x0){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat2 -| x0){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat3 -| x0){};

        % diagonal
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat0 -| lon0){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat1 -| lon1){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat2 -| lon2){};
        \node[circle, draw=black, fill=sphereccolor, inner sep=0.1em] at (lat3 -| lon3){};

        
    \end{tikzpicture}

==> figures/sea_ice.tikz <==
%\pgfplotsset{
%        compat=1.17,
%        axis lines=left,         % Set the default axis lines to left
%        tick label style={font=\footnotesize},
%        label style={font=\footnotesize},
%        legend style={font=\footnotesize, draw=none},
%        every tick label/.append style={font=\footnotesize}
%      }%
\begin{tikzpicture}%
\begin{axis}[
    legend columns = 2,
    legend style={
        font=\small,
        at={(0.5,1.05)},
        anchor=south
        },
    xlabel={number of trainable parameters},
    xmode=log,
    ylabel=R2 score,
    height=3.5cm,
    mark=*,
    width=\linewidth
]

\colorlet{Sphericalharmonicscolor}{red}
\colorlet{SphereMpcolor}{blue}    
% 5,10,15, 20,30,40
\addplot[Sphericalharmonicscolor, mark=*] table [x=n_params, y={r2}, col sep=comma]
{figures/sea_ice/results_data/sphericalharmonics-linear_r2-means.csv};
\addlegendentry{Lin(SH)}
\addplot+[name path=A,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/sphericalharmonics-linear_r2-lower.csv};
\addplot+[name path=B,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/sphericalharmonics-linear_r2-upper.csv};
\addplot[SHcolor, opacity=0.25, forget plot] fill between[of=A and B, reverse=true];

% 2,4,8,16,32,48,64
% \addplot[SphereMpcolor, mark=*] coordinates 
% { %%% Note! numbers visually taken from PNG plit. Please replace!
%     (32,0.31) 
%     (64,0.50) 
%     (128,0.56)
%     (256,0.61)
%     (512,0.65)
%     (768,0.66)
%     (1024,0.67)
% };

\addplot[SphereMpcolor, mark=*] table [x=n_params, y={r2}, col sep=comma]
{figures/sea_ice/results_data/spheremplus-linear_r2-means.csv};
\addlegendentry{Lin(SphereM+)}
\addplot+[name path=A,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/spheremplus-linear_r2-lower.csv};
\addplot+[name path=B,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/spheremplus-linear_r2-upper.csv};
\addplot[SphereMpcolor, opacity=0.25, forget plot] fill between[of=A and B, reverse=true];

%\addplot[gridcolor, mark=*] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/grid-linear_r2-means.csv};
%\addlegendentry{Lin(Grid)}
%\addplot+[name path=A,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/grid-linear_r2-lower.csv};
%\addplot+[name path=B,draw=none, mark=none, smooth, forget plot] table [x=n_params, y={r2}, col sep=comma] {figures/sea_ice/results_data/grid-linear_r2-upper.csv};
%\addplot[gridcolor, opacity=0.25, forget plot] fill between[of=A and B, reverse=true];

\end{axis}
\end{tikzpicture}

==> figures/sphere.tikz <==
%Angle Definitions
%-----------------

%set the plot display orientation
%synatax: \tdplotsetdisplay{\theta_d}{\phi_d}
\tdplotsetmaincoords{70}{110}

%define polar coordinates for some vector
%TODO: look into using 3d spherical coordinate system
\pgfmathsetmacro{\rvec}{0.9}
\pgfmathsetmacro{\thetavec}{45}
\pgfmathsetmacro{\phivec}{60}

%start tikz picture, and use the tdplot_main_coords style to implement the display 
%coordinate transformation provided by 3dplot
\begin{tikzpicture}[scale=1,tdplot_main_coords]

\shadedraw[tdplot_screen_coords,ball color = white] (0,0) circle (\rvec);

%set up some coordinates
%-----------------------
\coordinate (O) at (0,0,0);

%determine a coordinate (P) using (r,\theta,\phi) coordinates.  This command
%also determines (Pxy), (Pxz), and (Pyz): the xy-, xz-, and yz-projections
%of the point (P).
%syntax: \tdplotsetcoord{Coordinate name without parentheses}{r}{\theta}{\phi}
\tdplotsetcoord{P}{\rvec}{\thetavec}{\phivec}

%draw figure contents
%--------------------

%draw the main coordinate system axes
\draw[->] (0,0,0) -- (1.8,0,0) node[anchor=north east]{$x$};
\draw[->] (0,0,0) -- (0,1.1,0) node[anchor=north west]{$y$};
\draw[->] (0,0,0) -- (0,0,1.1) node[anchor=south]{$z$};

%draw a vector from origin to point (P) 
\draw[line width=0.2em,-stealth,color=black] (O) -- (P) node[midway,above] {};
%\node[fill=white, draw=black, circle, inner sep=0.2em](Pball) at (P.center){};
%\node[right=1em of P] at (Pball){$\lat, \lon$};

%draw projection on xy plane, and a connecting line
%%\draw[dashed, color=red] (O) -- (Pxy);
%%\draw[dashed, color=red] (P) -- (Pxy);

%draw the angle \phi, and label it
%syntax: \tdplotdrawarc[coordinate frame, draw options]{center point}{r}{angle}{label options}{label}
\tdplotdrawarc[-stealth, dashed, white]{(O)}{1}{0}{\phivec}{anchor=north, draw=none, rounded corners=0.2, opacity=0.8, text opacity=1, text=white, inner sep=0.1em}{$\lon$}


%set the rotated coordinate system so the x'-y' plane lies within the
%"theta plane" of the main coordinate system
%syntax: \tdplotsetthetaplanecoords{\phi}
\tdplotsetthetaplanecoords{\phivec}

%draw theta arc and label, using rotated coordinate system
\tdplotdrawarc[tdplot_rotated_coords,stealth-,dashed, white]{(0,0,0)}{1}{\thetavec}{90}{anchor=west,fill=none, text=white, rounded corners=0.2, opacity=0.8, text opacity=1, inner sep=0.1em}{$\lat$}

%draw some dashed arcs, demonstrating direct arc drawing
%\draw[thin,tdplot_rotated_coords] (\rvec,0,0) arc (0:180:\rvec);



\end{tikzpicture}

